Seg-metrics: a Python package to compute segmentation metrics

In response to a concerning trend of selectively emphasizing metrics in medical image segmentation (MIS) studies, we introduce \texttt{seg-metrics}, an open-source Python package for standardized MIS model evaluation. Unlike existing packages, \texttt{seg-metrics} offers user-friendly interfaces for various overlap-based and distance-based metrics, providing a comprehensive solution. \texttt{seg-metrics} supports multiple file formats and is easily installable through the Python Package Index (PyPI). With a focus on speed and convenience, \texttt{seg-metrics} stands as a valuable tool for efficient MIS model assessment.

==> backup-v0.txt <==
\documentclass{article}
\usepackage{graphicx} % Required for inserting images
\usepackage[utf8]{inputenc}
\usepackage{url}
\usepackage{multirow}
\usepackage{authblk}
\usepackage{float}
\usepackage{appendix}
\usepackage{geometry}
% \usepackage{threeparttable}
\usepackage{amssymb}
\usepackage{pifont}
\usepackage{hyperref}
\usepackage{minted}
% \bibliography{biblatex}
%% PACKAGES
% \usepackage{amsmath}
%\usepackage{bmpsize}
\usepackage{graphicx}
%\usepackage{graphics}
\usepackage{subfig,psfrag}
\usepackage{epstopdf}
\usepackage{siunitx}
%\usepackage[flushleft]{threeparttable}/

%  \epstopdfDeclareGraphicsRule{.pdf}{png}{.png}{convert #1 \OutputFile}
%  \DeclareGraphicsExtensions{.png,.pdf}
%  \epstopdfDeclareGraphicsRule{.pdf}{.eps}{eps}{convert #1 \OutputFile}
%  \DeclareGraphicsExtensions{.eps,,.pdf}
\usepackage{amsfonts}
\usepackage{amssymb}
\usepackage{mathrsfs}
\usepackage{multicol}   %Columns
\usepackage{multirow}
% for bibliography
%\usepackage[comma,numbers,sort&compress]{natbib}
\usepackage[sorting=none,maxnames=4,minnames=3,
bibstyle=numeric, hyperref=true,doi=false,isbn=false,
firstinits=true,abbreviate=false,backend=bibtex8]{biblatex}

\usepackage{lettrine}
\usepackage{rotating}
\usepackage{wallpaper}
% \usepackage{fixltx2e}
\usepackage{stfloats}
\usepackage{calc,soul,fourier}
\usepackage{eso-pic}
\usepackage{longtable}
%\usepackage{geometry}
\usepackage[small,compact]{titlesec}
\usepackage{ctable}
\usepackage{rotating}
\usepackage{color}
%\usepackage[usenames,dvipsnames,svgnames,table]{xcolor}%
%\usepackage{lipsum}
\usepackage{arydshln} % For dashed lines
%\usepackage{geometry}
\usepackage{setspace}
\usepackage{titlesec}
\usepackage{epstopdf}
\usepackage{charter}
\usepackage{lscape}
\usepackage{pdfpages}
%\usepackage[font=sf,labelfont=bf]{caption}
\usepackage{capt-of}
\usepackage{microtype} % makes pdf look better

% \usepackage[hidelinks]{hyperref}
%\usepackage[colorlinks=false,bookmarks,bookmarksopen=false,bookmarksdepth=2]{hyperref}% colourlinks=false for printing %
%\usepackage{cite}
%\usepackage{psfrag}
\usepackage{listings,array}
\usepackage{enumitem}
\usepackage{minted}
\usepackage{url}
% \usepackage{threeparttable}
\usepackage{array}
\usepackage{tabularx,booktabs}
\usepackage{pifont}
\usepackage{tabularray}
\usepackage{hyperref}
\usepackage{rotating}
\usepackage{graphicx} % Required for inserting images
\usepackage[utf8]{inputenc}
\usepackage{url}
\usepackage{multirow}
\usepackage{authblk}
\usepackage{float}
\usepackage{appendix}
\usepackage{geometry}
% \usepackage{threeparttable}
\usepackage{amssymb}
\usepackage{pifont}
\usepackage{hyperref}
\bibliography{References}
\usepackage{listings}
\usepackage{breqn}

\definecolor{grayLight}{gray}{0.85}

\setlength{\LTcapwidth}{1.5\textwidth}

% DOCUMENT FORMAT
\addtolength{\wpYoffset}{-0.5cm}
\addtolength{\wpXoffset}{-0.5cm}
\def\wpScaling{1.05}



\DeclareGraphicsExtensions{.eps,.ps}
\DeclareMathOperator*{\argmax}{argmax} 


% BIBLIOGRAPHY FORMATTING
% -------------------------------
\def\bibfont{\small}
\renewcommand{\vec}[1]{\mathbf{#1}}
\hyphenpenalty=500



\newcommand{\blankpage}{
\newpage
\thispagestyle{empty}
\mbox{}
\newpage
}


% \usepackage{url}
\graphicspath{{figures/}}

\geometry{margin=1in}

\newcommand{\affiliation}[1]{\par\vspace{1em}\noindent\emph{#1}}

\title{Seg-metrics: a Python package to compute segmentation metrics}

\author[1]{Jingnan Jia}
\author[1,*]{Marius Staring}
\author[1,*]{Berend C. Stoel}

\affil[1]{Division of Image Processing, Department of Radiology, Leiden University Medical Center, 2300RC, the Netherlands}

\usepackage[sorting=none,maxnames=4,minnames=3,
bibstyle=numeric, hyperref=true,doi=false,isbn=false,
firstinits=true,abbreviate=false,backend=bibtex8]{biblatex}
% \addbibresource{ThesisReferences}
% \bibliographystyle{unsrt}

\begin{document}
Hello, world!
\end{document}

